On the use of Mutual Information for Testing Independence

In this paper we use a well know method in statistics, the $\delta$-method, to provide an asymptotic distribution for the Mutual Information, and construct and independence test based on it. Interesting connections are found with the likelihood ratio test and the chi-square goodness of fit test. In general, the difference between the Mutual Information evaluated at the true probabilities and at the empirical distribution, can be approximated by the sum of a normal random variable and a linear combination of chi-squares random variables. This summands are not independent, however the normal terms vanishes when testing independence, making the test statistic being asymptotically a linear combination of chi-squares. The $\delta$-method gives a general framework for computing the asymptotic distribution of other information based measures. A common difficulty is calculating the first and second-order derivatives, which is already challenging in the case of Mutual Information. However, this difficulty can be circumvallated by using advance symbolic software such as Mathematica. Finally, we explore the underlying geometry of the Mutual Information and propose other statical measures which may give competing alternatives to classical tests.

==> journals.txt <==
Journals:

Selecionados de momento:

- Information Science (Q1 
  No tiene JIF) - https://authorhub.elsevier.com/transfers/1ddbcdba-7fbd-376c-b8dc-8e7238671d39/0020-0255

- Applied Mathematics and Computation

- Statistica Sinica - https://www3.stat.sinica.edu.tw/statistica/ (Q3 1.5)

En paper ponia: "\textcolor{blue}{ Mandar a Applied Mathematics and Computation Super Q1 y pega con el paper!}"

Journal of the Franklin Institute. Permite short publication de 4 pág. ideales para despues de publicar el primero mandar el de equivalencia de la Chi.

Este: Statistical Papers, tiene solo 7 días hasta primera decision: 
https://link.springer.com/journal/362

https://link.springer.com/article/10.1007/s00362-013-0550-x
Julio Angel Pardo Llorente parece que ha publicado sobre temas relacionados.


Foundations and Trends® in Communications and Information Theory (Q3 2.0)  -  https://www.nowpublishers.com/CIT

International Journal of Information Theory (No Indexado)
   https://airccse.org/journal/ijit/Indexing.html
   
COMMUNICATIONS IN STATISTICS




Journal of Multivariate Analysis, Journal of Statistical Planning and Inference, Computational Statistics and Data Analysis, Statistics, Statistical Papers, Metrika, Communication in Statistics (Theory and Methods), Communication in Statistics (Simulation and Computation), Australian & New Zealand Journal of Statistics, Journal Applied Statistics, Information Sciences, Journal of the Franklin Institute, Theory of probability and its Applications, Journal of Statistical Computation and Simulation, Fuzzy Sets and Systems, Applied Mathematics Letters, Journal of Computational and Applied Mathematics, etc
